Specification and Inference of Trace Refinement Relations

Modern software is constantly changing. Researchers and practitioners are increasingly aware that verification tools can be impactful if they embrace change through analyses that are compositional and span program versions. Reasoning about similarities and differences between programs goes back to Benton, who introduced state-based refinement relations, which were extended by Yang and others. However, to our knowledge, refinement relations have not been explored for traces. We present a novel theory that allows one to perform compositional reasoning about the similarities/differences between how fragments of two different programs behave over time through the use of what we call trace-refinement relations. We take a reactive view of programs and found Kleene Algebra with Tests (KAT) [Kozen] to be a natural choice to describe traces since it permits algebraic reasoning and has built-in composition. Our theory involves a two-step semantic abstraction from programs to KAT, and then our trace refinement relations correlate behaviors by (i) categorizing program behaviors into trace classes through KAT intersection and (ii) correlating atomic events/conditions across programs with KAT hypotheses. We next describe a synthesis algorithm that iteratively constructs trace-refinement relations between two programs by exploring sub-partitions of their traces, iteratively abstracting them as KAT expressions, discovering relationships through a custom edit-distance algorithm, and applying strategies (i) and (ii) above. We have implemented this algorithm as {\sc knotical}, the first tool capable of synthesizing trace-refinement relations. It built from the ground up in Ocaml, using InterProc and SymKAT. We have demonstrated that useful relations can be efficiently generated across a suite of 37 benchmarks that include changing fragments of array programs, systems code, and web servers.

==> abstract.txt <==
Modern software is constantly changing. Researchers and practitioners are increasingly aware that verification tools can be impactful if they embrace change through analyses that are compositional and span program versions. Reasoning about similarities and differences between programs goes back to Benton, who introduced state-based refinement relations, which were extended by Yang and others. However, to our knowledge, refinement relations have not been explored for traces.
  We present a novel theory that allows one to perform compositional reasoning about the similarities/differences between how fragments of two different programs behave over time through the use of what we call trace-refinement relations. We take a reactive view of programs and found Kleene Algebra with Tests (KAT) [Kozen] to be a natural choice to describe traces since it permits algebraic reasoning and has built-in composition. Our theory involves a two-step semantic abstraction from programs to KAT, and then our trace refinement relations correlate behaviors by (i) categorizing program behaviors into trace classes through KAT intersection and (ii) correlating atomic events/conditions across programs with KAT hypotheses. We next describe a synthesis algorithm that iteratively constructs trace-refinement relations between two programs by exploring sub-partitions of their traces, iteratively abstracting them as KAT expressions, discovering relationships through a custom edit-distance algorithm, and applying strategies (i) and (ii) above. We have implemented this algorithm as {\sc knotical}, the first tool capable of synthesizing trace-refinement relations. It built from the ground up in Ocaml, using InterProc and SymKAT. We have demonstrated that useful relations can be efficiently generated across a suite of 37 benchmarks that include changing fragments of array programs, systems code, and web servers.

